Accuracy of unperturbed motion of particles in a gyrokinetic semi-Lagrangian code

Inaccurate description of the equilibrium can yield to spurious effects in gyrokinetic turbulence simulations. Also, the Vlasov solver and time integration schemes impact the conservation of physical quantities, especially in long-term simulations. Equilibrium and Vlasov solver have to be tuned in order to preserve constant states (equilibrium) and to provide good conservation property along time (mass to begin with). Several illustrative simple test cases are given to show typical spurious effects that one can observes for poor settings. We explain why Forward Semi-Lagrangian scheme bring us some benefits. Some toroidal and cylindrical GYSELA runs are shown that use FSL.

==> infos.txt <==
Le numéro 8054 a été attribué au rapport suivant :

Type
    Rapport de recherche 
Titre
    Accuracy of unperturbed motion of particles in a gyrokinetic semi-Lagrangian code 
Auteur
    Latu 
Contact
    Guillaume.Latu@inria.fr 
Projet
    CALVI 
Fichier
    RR-8080.pdf 


A faire maintenant :

    Mettre ce numéro dans le source de votre rapport.
    Pour le LaTex, mettre \RRNo{8054} apres le \begin{document}.
    Renommer le fichier source du rapport en : RR-8054.tex (ou ps ou pdf suivant les cas).
    Déposer celui-ci dans HAL avec les MÊMES INFORMATIONS (titre, auteur, projet)
    Déposer dans la catégorie "Document avec référence bibliographique" > "RAPPORT".
    Remplir le champ "Référence interne" avec la valeur RR-8054. 


==> resume.txt <==
Inaccurate description of the equilibrium can yield to spurious effects in gyrokinetic turbulence simulations. Also, the Vlasov solver and time integration schemes impact the conservation of physical quantities, especially in long-term simulations. Equilibrium and Vlasov solver have to be tuned in order to preserve constant states (equilibrium) and to provide good conservation property along time (mass to begin with). Several illustrative simple test cases are given to show typical spurious effects that one can observes for poor settings. We explain why Forward Semi-Lagrangian scheme bring us some benefits. Some toroidal and cylindrical GYSELA runs are shown that use FSL.

Une description imparfaite de l'équilibre peut conduire à  des artéfacts numériques dans des simulations turbulentes  gyrocinétiques. Aussi, le solveur de Vlasov and le schéma  d'intégration en temps ont un impact fort sur la conservation de  quantités physiques, notamment lorsque les simulations sont en temps  long. L'équilibre et le solveur Vlasov doivent être finement choisis  et paramétrés pour conserver les états constants (équilibre) et pour  autoriser de bonnes propriétés de conservation en temps (en  commençant par la conservation de la masse). Plusieurs cas tests  illustratifs sont donnés pour montrer les problèmes numériques  typiques que l'on peut observer si les choix pris ne sont pas  adéquats. Nous expliquons pourquoi le schéma FSL (Forward  Semi-Lagrangian) apporte une réponse à certains problèmes. Des  simulations en configuration cylindrique et torique de GYSELA sont  présentées qui utilisent FSL.

